Intersection Types for Unboundedness Problems

Intersection types have been originally developed as an extension of simple types, but they can also be used for refining simple types. In this survey we concentrate on the latter option; more precisely, on the use of intersection types for describing quantitative properties of simply typed lambda-terms. We present two type systems. The first allows to estimate (by appropriately defined value of a derivation) the number of appearances of a fixed constant 'a' in the beta-normal form of a considered lambda-term. The second type system is more complicated, and allows to estimate the maximal number of appearances of the constant 'a' on a single branch.

==> abstract.txt <==
Title: Intersection Types and Counting
Author: Paweł Parys

Abstract:

We present a new approach to the following meta-problem: given a quantitative property of trees,
design a type system such that the desired property for the tree generated by an infinitary ground lambda-term corresponds to some property of a derivation of a type for this lambda-term, in this type system.

Our approach is presented in the particular case of the language finiteness problem for nondeterministic higher-order recursion schemes (HORSes):
given a nondeterministic HORS, decide whether the set of all finite trees generated by this HORS is finite.
We give a type system such that the HORS can generate a tree of an arbitrarily large finite size if and only if in the type system we can obtain derivations that are arbitrarily large, in an appropriate sense;
the latter condition can be easily decided.

